Signal Formation in a Detector with one Large Dimension

We present the theory for the signal formation in a multi conductor detector with cylindrical geometry and long length. There exists electromagnetic wave propagation along the large dimension of the detector. The system is equivalent to a multi conductor transmission line. The treatment is in the TEM approximation. Each conductor is fed by its current source which is the same as in the case of small size detectors. A simple example is given for a long length Monitored Drift Tube (MDT). One could apply the result to a long micromegas-type detector or any long microstrip detector, ignoring propagation that is transverse to the strips.

==> figures/LUMPEDcirctransmline.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LUMPEDcirctransmline.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{283.46455078bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60000002)%
    \put(0,0){\includegraphics[width=\unitlength]{LUMPEDcirctransmline.pdf}}%
    \put(0.01690852,0.14078857){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.01690852,0.51896637){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{N}}}%
    \put(0.10450452,0.53842304){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_{N}$}}}%
    \put(0.10450452,0.42553415){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_{j}$}}}%
    \put(0.10450452,0.31264525){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_{i}$}}}%
    \put(0.11586209,0.11323164){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\sum_{j=1}^N i_j$}}}%
    \put(0.1888983,0.19374219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r_0\Delta z$}}}%
    \put(0.1888983,0.30663106){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r_i\Delta z$}}}%
    \put(0.1888983,0.41951996){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r_j\Delta z$}}}%
    \put(0.1888983,0.53240885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r_N\Delta z$}}}%
    \put(0.47112054,0.53240885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{NN}\Delta z$}}}%
    \put(0.47112054,0.41951996){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{jj}\Delta z$}}}%
    \put(0.47112054,0.30663106){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$L_{ii}\Delta z$}}}%
    \put(1.03235264,0.21837648){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{jj}\Delta z$}}}%
    \put(0.87424677,0.21837648){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{jj}\Delta z$}}}%
    \put(0.7501304,0.21837648){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{ii}\Delta z$}}}%
    \put(0.59766898,0.21837648){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{ii}\Delta z$}}}%
    \put(0.60331342,0.33126537){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{ij}\Delta z$}}}%
    \put(0.75571343,0.33126537){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{ij}\Delta z$}}}%
    \put(0.54207728,0.07246991){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Delta z$}}}%
  \end{picture}%
\endgroup%


==> figures/MCdetequivCIRCUIT1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MCdetequivCIRCUIT1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160.80001221bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99828509)%
    \put(0,0){\includegraphics[width=\unitlength]{MCdetequivCIRCUIT1.pdf}}%
    \put(0.04532315,0.47266594){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{A}}}%
    \put(0.94544092,0.47266594){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{B}}}%
    \put(0.16642094,0.00077343){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{O}}}%
    \put(0.16642094,0.23957921){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{N}}}%
    \put(0.16642094,0.63758912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.16642094,0.80674333){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.16375298,0.94875556){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{1/2}$}}}%
    \put(0.50206142,0.94875556){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{1/2}$}}}%
    \put(0.3627581,0.77960135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{2/2}$}}}%
    \put(0.66126555,0.77960135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{2/2}$}}}%
    \put(0.17065178,0.55561173){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_1$}}}%
    \put(0.35970643,0.50280903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_2$}}}%
    \put(0.78066847,0.36169091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{N/2}$}}}%
    \put(0.56176295,0.36169091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_{N/2}$}}}%
    \put(0.50896022,0.17750239){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_N$}}}%
  \end{picture}%
\endgroup%


==> figures/chdistr_shower.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'chdistr_shower.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{199.32969971bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58363629)%
    \put(0,0){\includegraphics[width=\unitlength]{chdistr_shower.pdf}}%
    \put(0.39597359,0.09201738){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\fr{\mathrm{d}q_{\textrm{p}}}{\mathrm{d}x}= f(x)$}}}%
    \put(0.18224452,0.00372146){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.9710573,0.55539908){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-$}}}%
    \put(0.9710573,0.17010784){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+$}}}%
    \put(0.67525506,0.36523258){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(0.33979985,0.39682379){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_{\textrm{p}}$}}}%
    \put(0.35283319,0.27314071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u_{\textrm{n}}$}}}%
    \put(0.49231099,0.46906593){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u_{\textrm{p}}$}}}%
    \put(0.50033789,0.34866239){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_{\textrm{n}}$}}}%
    \put(0.86675215,0.22720113){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Resistive Plane}}}%
  \end{picture}%
\endgroup%


==> figures/crosssectcond.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crosssectcond.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{224.9958287bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42221777)%
    \put(0,0){\includegraphics[width=\unitlength]{crosssectcond.pdf}}%
    \put(0.7998764,0.18223534){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.18202247,0.25867901){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i(t)$}}}%
    \put(0.03979761,0.18756655){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v(t)$}}}%
    \put(0.46785305,0.37052407){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0.42079114,0.26029983){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.40766883,0.18246012){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{O}}}%
    \put(0.46663992,0.18694496){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a$}}}%
    \put(0.48569165,0.25747019){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$r$}}}%
    \put(0.54207665,0.26918888){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.6100657,0.20215859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u(r)$}}}%
  \end{picture}%
\endgroup%


==> figures/det2cond.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'det2cond.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.65788574bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78016761)%
    \put(0,0){\includegraphics[width=\unitlength]{det2cond.pdf}}%
    \put(0.53122662,0.17920876){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+$}}}%
    \put(0.53122662,0.03587342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-$}}}%
    \put(0.53122662,0.10878927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R$}}}%
    \put(0.59856545,0.14708678){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2(t)$}}}%
    \put(0.36390105,0.17763427){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i$}}}%
    \put(0.34929141,0.4720654){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.46176588,0.51722254){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{u}$}}}%
    \put(0.32341755,0.64353759){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.4673506,0.61949014){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1(t)=V_u$}}}%
    \put(0.63336621,0.46931079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.87071052,0.46185854){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_a$}}}%
    \put(0.96889068,0.54628178){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+$}}}%
    \put(0.96889068,0.44411914){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-$}}}%
  \end{picture}%
\endgroup%


==> figures/equivcirc.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equivcirc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{277.16784668bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59350918)%
    \put(0,0){\includegraphics[width=\unitlength]{equivcirc.pdf}}%
    \put(0.51432942,0.539422){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{External Network}}}%
    \put(0.51432942,0.00833584){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Internal Network}}}%
    \put(0.16394341,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.26785155,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1(t)$}}}%
    \put(0.45257718,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.55648534,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2(t)$}}}%
    \put(0.74121095,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_3$}}}%
    \put(0.84511911,0.43506999){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_3(t)$}}}%
    \put(0.1993019,0.27261459){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.48793561,0.27261459){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.78234206,0.27261459){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.03183941,0.17194811){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_1$}}}%
    \put(0.32047317,0.17194811){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_2$}}}%
    \put(0.60910692,0.17194811){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_3$}}}%
    \put(0.18192897,0.15463008){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{11}$}}}%
    \put(0.47056271,0.15463008){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{22}$}}}%
    \put(0.75919648,0.15463008){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{33}$}}}%
    \put(0.29738245,0.27585624){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{12}$}}}%
    \put(0.661061,0.3566737){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{13}$}}}%
    \put(0.58601622,0.25853819){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{23}$}}}%
  \end{picture}%
\endgroup%


==> figures/equivcrosssectcond.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equivcrosssectcond.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.29251709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49396094)%
    \put(0,0){\includegraphics[width=\unitlength]{equivcrosssectcond.pdf}}%
    \put(0.96840408,0.01371836){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.97647297,0.2235094){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I$}}}%
    \put(0.62144192,0.2235094){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_d$}}}%
    \put(0.29868642,0.46557602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I(t)$}}}%
    \put(0.04515701,0.22221869){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v(t)$}}}%
    \put(0.52312957,0.45087188){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> figures/equivdet2cond.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'equivdet2cond.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245.84406738bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51965705)%
    \put(0,0){\includegraphics[width=\unitlength]{equivdet2cond.pdf}}%
    \put(0.08611563,0.36302977){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_a$}}}%
    \put(0.09913201,0.13687016){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_1$}}}%
    \put(0.96472133,0.13687016){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$I_2$}}}%
    \put(0.72601833,0.09254259){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{22}$}}}%
    \put(0.37754643,0.09254259){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{11}$}}}%
    \put(0.46359067,0.16941111){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$C_{12}$}}}%
    \put(0.83455752,0.36465682){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R$}}}%
    \put(0.61327905,0.3776732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.372476,0.3776732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
  \end{picture}%
\endgroup%


==> figures/indicativesignal.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'indicativesignal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{281.01562653bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50250299)%
    \put(0,0){\includegraphics[width=\unitlength]{indicativesignal.pdf}}%
    \put(0.13556204,0.40025641){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$0$}}}%
    \put(0.60992776,0.4824738){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{signal voltage$/\mathrm{V}$ vs $t/\mathrm{s}$ for positive ion point charge}}}%
    \put(0.09131359,0.00539199){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\times 10^{-4}$}}}%
    \put(0.90898666,0.37785688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\times 10^{-6}$}}}%
    \put(0.13556204,0.28638373){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-1$}}}%
    \put(0.13556204,0.17251108){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-2$}}}%
    \put(0.13556204,0.0586384){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-3$}}}%
    \put(0.26850896,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.2$}}}%
    \put(0.38238163,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.4$}}}%
    \put(0.49625426,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.6$}}}%
    \put(0.61012697,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.8$}}}%
    \put(0.72399965,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.83787236,0.42815233){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.2$}}}%
  \end{picture}%
\endgroup%


==> figures/longitudinal.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'longitudinal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.21594238bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34453474)%
    \put(0,0){\includegraphics[width=\unitlength]{longitudinal.pdf}}%
    \put(0.36129855,0.17850117){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\rho(\bm{x}, t)$}}}%
    \put(0.39635307,0.27665382){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u(\bm{x})$}}}%
    \put(0.00785646,0.30965303){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.00785646,0.23234053){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.00785646,0.14119878){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.00785646,0.06427906){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.4130827,0.02026076){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z$}}}%
    \put(0.13284266,0.00626976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_-$}}}%
    \put(0.89703115,0.00626976){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_+$}}}%
  \end{picture}%
\endgroup%


==> figures/micromegas_geo.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'micromegas_geo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{266.88171387bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25723926)%
    \put(0,0){\includegraphics[width=\unitlength]{micromegas_geo.pdf}}%
    \put(0.04762192,0.13696519){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(-0.00096163,0.01712424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon_{\textrm{rm}}$}}}%
    \put(0.17584792,0.15501305){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\varepsilon_{\textrm{r}}$}}}%
    \put(0.41565452,0.15501305){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$E_g$}}}%
    \put(0.55953849,0.16700337){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.55953849,0.20896953){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{A}}}%
    \put(0.61600022,0.11327438){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{resistive strips}}}%
    \put(0.60400989,0.0053614){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{readout strips}}}%
    \put(0.82663117,0.17263479){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d_g$}}}%
    \put(0.23179939,0.22678725){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{amplification gas}}}%
    \put(1.00127778,0.0683717){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$d-d_g$}}}%
  \end{picture}%
\endgroup%


==> figures/outerlattice.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'outerlattice.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{224.71225586bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00877207)%
    \put(0,0){\includegraphics[width=\unitlength]{outerlattice.pdf}}%
    \put(0.45672507,0.74388739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bm{u}(\bm{x})$}}}%
    \put(0.70070733,0.34856475){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.24874941,0.35970389){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{N}}}%
    \put(0.27366362,0.32754384){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{\textrm{N}}(t)$}}}%
    \put(0.20408576,0.46631978){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_\textrm{N}$}}}%
    \put(0.06303374,0.63343058){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{n}$}}}%
    \put(0.23256663,0.89353282){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_1$}}}%
    \put(0.23937188,0.98574262){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.34486576,0.97548357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{\textrm{1}}(t)$}}}%
    \put(0.81093891,0.84684933){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_2$}}}%
    \put(0.73066687,0.97150219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.86695445,0.94784664){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{\textrm{2}}(t)$}}}%
    \put(0.87767171,0.29290155){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{\textrm{l}}(t)$}}}%
    \put(0.88638131,0.39337531){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i_\textrm{l}$}}}%
    \put(0.86357882,0.61058729){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_0$}}}%
    \put(0.73541492,0.71027033){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_2$}}}%
    \put(0.74253513,0.53938512){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_l$}}}%
    \put(0.36516364,0.50378404){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_N$}}}%
    \put(0.22987952,0.71739054){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_1$}}}%
    \put(0.54784322,0.42548218){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Omega$}}}%
    \put(0.59704998,0.52662732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{n}$}}}%
    \put(0.52324954,0.04641152){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{External Network}}}%
    \put(0.33261327,0.19392336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.43941653,0.19392336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.54621978,0.19392336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{l}}}%
    \put(0.65302304,0.19392336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{N}}}%
    \put(0.48044852,0.61135397){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\rho(\bm{u}, t)$}}}%
  \end{picture}%
\endgroup%


==> figures/potatoes.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'potatoes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288.55756836bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57518014)%
    \put(0,0){\includegraphics[width=\unitlength]{potatoes.pdf}}%
    \put(0.07737147,0.31576101){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.58195016,0.31576101){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.07737147,0.00525106){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(c)}}}%
    \put(0.58195016,0.00525106){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(d)}}}%
    \put(0.10352272,0.54184916){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.60255659,0.54184916){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1^{\prime}$}}}%
    \put(0.10352272,0.24242886){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1^{\prime\prime}$}}}%
    \put(0.60255659,0.20361509){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1^{\prime}$}}}%
    \put(0.29345585,0.51244358){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.26078666,0.46621226){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.50210456,0.41652261){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
    \put(0.44648401,0.54862851){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.92888338,0.54862851){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2^{\prime}$}}}%
    \put(0.92888338,0.20693609){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2^{\prime}$}}}%
    \put(0.76536531,0.46621226){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3^{\prime}$}}}%
    \put(0.32442454,0.08021212){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3^{\prime\prime}$}}}%
    \put(0.34335924,0.11876134){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.30454549,0.15203026){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathrm{d}\bm{x}$}}}%
    \put(0.44730161,0.24242886){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2^{\prime\prime}$}}}%
    \put(0.97895919,0.41652261){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
    \put(0.50210456,0.08383335){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
    \put(0.39432182,0.03672445){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$i$}}}%
    \put(0.80387312,0.08980201){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$3^{\prime\prime\prime}$}}}%
    \put(0.7869449,0.15203026){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathrm{d}\bm{x}$}}}%
    \put(0.97895919,0.08383335){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
  \end{picture}%
\endgroup%


==> figures/termincirc1.pdf_tex <==
%% Creator: Inkscape 0.48+devel, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'termincirc1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.40228271bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61550664)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{termincirc1.pdf}}%
    \put(0.06763522,0.50327532){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.06763522,0.18434453){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.2669671,0.29065487){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{12}$}}}%
    \put(0.58236216,0.54935881){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{11}$}}}%
    \put(0.58236216,0.01780742){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{22}$}}}%
    \put(0.93307303,0.34855099){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{O}}}%
  \end{picture}%
\endgroup%


==> figures/termincirc2.pdf_tex <==
%% Creator: Inkscape 0.48+devel, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'termincirc2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{139.16341553bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53252788)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{termincirc2.pdf}}%
    \put(0.05851707,0.43542685){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.05851707,0.15949228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2$}}}%
    \put(0.81814091,0.32952572){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{O}$}}}%
    \put(0.35438716,0.47529768){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{1}$}}}%
    \put(0.35438716,0.01540677){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$R_{2}$}}}%
    \put(0.97479865,0.17353662){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{O}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{termincirc2.pdf}}%
  \end{picture}%
\endgroup%


==> figures/transvsys.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transvsys.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{212.17565918bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61404505)%
    \put(0,0){\includegraphics[width=\unitlength]{transvsys.pdf}}%
    \put(0.25873072,0.43312348){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_1$}}}%
    \put(0.95249553,0.32000965){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_0$}}}%
    \put(0.80921802,0.24460044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_\ell$}}}%
    \put(0.40200826,0.16919122){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_N$}}}%
    \put(0.40200826,0.16919122){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_N$}}}%
    \put(0.38692641,0.32000965){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\rho(\bm{x},t)$}}}%
    \put(0.50758116,0.47836901){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{u}(\bm{x})$}}}%
    \put(0.06675814,0.17370138){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{n}$}}}%
    \put(0.63232728,0.18878322){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\bm{n}$}}}%
    \put(0.6533381,0.10097045){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathit{\Omega}$}}}%
    \put(0.78659526,0.43312348){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$S_2$}}}%
    \put(0.86922281,0.07897744){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
  \end{picture}%
\endgroup%

